Achieving passive daytime radiative cooling via TiO$_2$/PDMS coating

The exponential growth in population and the increasing global temperature trickles down to an explosive demand in cooling and refrigeration. The vicious cycle of carbon footprint generation by these cooling devices can be broken by a mechanism of passive cooling. This study outlines research undertaken with the aim to design such materials - exhibiting high reflectance in the solar spectrum and high emission in the atmospheric transparency window of 8-13 $\mu$m. The Monte Carlo (MC) method is used to simulate light propagation in a composite material aiding the design of metamaterials with these specific thermo-optical properties. A TiO$_2$/PDMS coating is fabricated to obtain > 91 \% solar reflectivity and > 75 \% emissivity in the atmospheric transparency window. This translates to cooling the coated body by 4-9 $^\circ$C below the ambient under peak solar irradiation in Mumbai, India. The facile fabrication process supplemented with the potential versatility of this coating shows promise to attain passive daytime radiative cooling on a commercial scale.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

